LMC Stars and Where to Find Them: Inferring Birth Radii for External Galaxies

It is well known that stars move away from their birth location over time via radial migration. This dynamical process makes computing the correct chemical evolution, e.g., metallicity gradients, of galaxies very difficult. This dynamical process makes inferring the chemical evolution of observed galaxies from their measured abundance gradients very difficult. One way to account for radial migration is to infer stellar birth radii for individual stars. Many attempts to do so have been performed over the last years, but are limited to the Milky Way as computing the birth position of stars requires precise measurements of stellar metallicity and age for individual stars that cover large Galactic radii. Fortunately, recent and future surveys will provide numerous opportunities for inferring birth radii for external galaxies such as the Large Magellanic Cloud (LMC). In this paper, we investigate the possibility of doing so using the NIHAO cosmological zoom-in simulations. We find that it is theoretically possible to infer birth radii with a ~ 25% median uncertainty for individual stars in galaxies with i) orderliness of the orbits, $\langle v_\phi \rangle/\sigma_{v} >$ 2, ii) a dark matter halo mass greater or equal to approximately the LMC mass (~ 2 x 10$^{11} M_\odot$), and iii) after the average azimuthal velocity of the stellar disk reaches ~70% of its maximum. From our analysis, we conclude that it is possible and useful to infer birth radii for the LMC and other external galaxies that satisfy the above criteria.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
